The LOFAR Two Meter Sky Survey: Deep Fields, I -- Direction-dependent calibration and imaging

The Low Frequency Array (LOFAR) is an ideal instrument to conduct deep extragalactic surveys. It has a large field of view and is sensitive to large scale and compact emission. It is, however, very challenging to synthesize thermal noise limited maps at full resolution, mainly because of the complexity of the low-frequency sky and the direction dependent effects (phased array beams and ionosphere). In this first paper of a series we present a new calibration and imaging pipeline that aims at producing high fidelity, high dynamic range images with LOFAR High Band Antenna data, while being computationally efficient and robust against the absorption of unmodeled radio emission. We apply this calibration and imaging strategy to synthesize deep images of the Bootes and LH fields at 150 MHz, totaling $\sim80$ and $\sim100$ hours of integration respectively and reaching unprecedented noise levels at these low frequencies of $\lesssim30$ and $\lesssim23$ $\mu$Jy/beam in the inner $\sim3$ deg$^2$. This approach is also being used to reduce the LoTSS-wide data for the second data release.

==> TabSensitivityBootes.csv <==
de Vries et al. 2002,WSRT,	1400,	28,	7,	13
Croft et al. 2008,VLA,	325,	150,	5,	5
Intema et al. 2011,GMRT,153,1000,11,26
Williams et al. 2013,GMRT,	153,	2000,	30,	25
van Weeren et al. 2014,LOFAR,63,4800,17,20
Coppejans et al. 2015,VLA,	325,	200,	12,	5
Williams 2016,LOFAR,150,120,19,5.6
Retana-Montenegro et al. 2018,LOFAR,	150,	55,	20,	4
LoTSS-deep,LOFAR,150,30,28,5






==> TabSensitivityLockman.csv <==
Garn et al. 2008,GMRT,610,60,5,5
Guglielmino et al. 2012,WSRT,325,600,13,40
Mahony et al. 2016,LOFAR,150,160,35,15
Prandoni et al. 2018,WSRT,1400,11,6.6,9
LoTSS-deep,LOFAR,150,23,28,5

